Fine-structure transitions of Si and S induced by collisions with atomic hydrogen

Using a quantum-mechanical close-coupling method, we calculate cross sections for fine structure excitation and relaxation of Si and S atoms in collisions with atomic hydrogen. Rate coefficients are calculated over a range of temperatures for astrophysical applications. We determine the temperature-dependent critical densities for the relaxation of Si and S in collisions with H and compare these to the critical densities for collisions with electrons. The present calculation should be useful in modeling environments exhibiting the [S i] 25 {\mu}m and [S i] 57 {\mu}m far-infrared emission lines or where cooling of S and Si by collisions with H are of interest.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
